The extremely young planetary nebula M 3-27: an analysis of its evolution, physical conditions and abundances

Spectrophotometric data of the young planetary nebula M 3-27, from 2004 to 2021, are presented and discussed. We corroborate that the H I Balmer lines present features indicating they are emitted by the central star, therefore He I lines were used to correct line fluxes by effects of reddening. Important variability on the nebular emission lines between 1964 to 2021, probably related to density changes in the nebula, is reported. Diagnostic diagrams to derive electron temperatures and densities have been constructed. The nebula shows a very large density contrast with an inner density of the order of 10$^{7}$ cm$^{-3}$ and an outer density of about $10^3 - 10^4$ cm$^{-3}$. With these values of density, electron temperatures of $16,000 - 18,000$ K have been found from collisionally excited lines. Due to the central star emits in the H$^+$ lines, ionic abundances relative to He$^+$ were calculated from collisionally excited and recombination lines, and scaled to H$^+$ by considering that He$^+$/H$^+$ $=$ He/H$ = 0.11$. ADF(O$^{+2}$) values were also determined. Total abundance values obtained indicate sub-solar abundances, similarly to what is found in other comparable objects like IC 4997.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
